LandV: Multimodal World Modeling for Autonomous Driving via Modality-Aligned Asymmetric Dual-Stream Architecture

Joint video-LiDAR generation is essential for multimodal driving world models to simulate dynamic scenes with consistent visual and geometric observations. However, existing approaches either compromise modality-specific modeling through shared generative backbones or limit cross-modal interaction by relying on intermediate scene representations. We propose LandV, an asymmetric dual-stream multimodal world model for autonomous driving that preserves modality-specific LiDAR and Video generation while enabling effective cross-modal interaction through explicit constraints on geometric correspondences. Specifically, our LandV employs dedicated generative streams tailored to the characteristics of each modality, with a lightweight, VAE-free LiDAR branch and a Local Geometry Refinement (LGR) head for fine-grained geometric modeling. To effectively coordinate the two streams, our LandV presents geometry-guided bidirectional cross-attention for efficient cross-modal interaction and an Adaptive Reciprocal Alignment (ARA) loss to ensure cross-modal consistency. A unified benchmark is established on nuScenes covering generation quality, video object consistency, and cross-modal geometric alignment for extensive evaluation, where the results demonstrate that our LandV achieves very competitive generation quality for both modalities while substantially improving cross-modal geometric consistency.

==> THIRD-PARTY-NOTICES.txt <==
ieeenat_fullname.bst

File: `abbrvnat.bst'
A modification of `abbrv.bst' for use with natbib package

Copyright 1993-2007 Patrick W Daly
Max-Planck-Institut f\"ur Sonnensystemforschung
Max-Planck-Str. 2
D-37191 Katlenburg-Lindau
Germany
E-mail: daly@mps.mpg.de

This program can be redistributed and/or modified under the terms
of the LaTeX Project Public License Distributed from CTAN
archives in directory macros/latex/base/lppl.txt; either
version 1 of the License, or any later version.

Version and source file information:
\ProvidesFile{natbst.mbs}[2007/11/26 1.93 (PWD)]


cvpr.sty

No guarantee is given that the format corresponds perfectly to
IEEE 8.5" x 11" Proceedings, but most features should be ok.

Inlined version of the obsolete "everyshi-2001-05-15" package.
Inlined simplified version of the "eso-pic" package.


Title-page resource icons

The GitHub Invertocat is a GitHub brand asset.
Source: https://brand.github.com/foundations/logo

The Hugging Face logo is a Hugging Face brand asset.
Source: https://huggingface.co/front/assets/huggingface_logo-noborder.svg

